miCSE: Mutual Information Contrastive Learning for Low-shot Sentence Embeddings

This paper presents miCSE, a mutual information-based contrastive learning framework that significantly advances the state-of-the-art in few-shot sentence embedding. The proposed approach imposes alignment between the attention pattern of different views during contrastive learning. Learning sentence embeddings with miCSE entails enforcing the structural consistency across augmented views for every sentence, making contrastive self-supervised learning more sample efficient. As a result, the proposed approach shows strong performance in the few-shot learning domain. While it achieves superior results compared to state-of-the-art methods on multiple benchmarks in few-shot learning, it is comparable in the full-shot scenario. This study opens up avenues for efficient self-supervised learning methods that are more robust than current contrastive methods for sentence embedding.

==> bycvgvhdfxmvnymkychddvgtywghgnrb 3/data/data_negatives_small.csv <==
x,y,label
0.08308834,-0.27212483,b
0.05935054,-0.39380425,b
0.054014158,-0.3250941,b
0.012641955,-0.3052364,b
-0.05472102,-0.31748742,b
-0.024717195,-0.42146307,b
0.004396365,-0.4903624,b
0.10810055,-0.4550013,b
0.055467103,-0.2899025,b
0.06926802,-0.15039861,b
0.09786984,-0.39839208,b
0.18887758,-0.29169554,b
0.05488598,-0.21564919,b
0.09174713,-0.3807419,b
-0.041360397,-0.33376825,b
0.06510043,-0.054641128,b
-0.13556948,-0.39785635,b
-0.03743591,-0.3702684,b
-0.027393874,-0.49909043,b
0.13028313,-0.3587693,b
0.14526227,-0.15143329,b
-0.04332774,-0.4247071,b
0.026419075,-0.41335785,b
0.031509917,-0.38467777,b
0.041634332,-0.54235965,b
0.046695527,-0.1894756,b
-0.018616617,-0.4304728,b
-0.011032335,-0.50115573,b
-0.04483185,-0.2644475,b
0.0045503504,-0.4602555,b
0.19318876,-0.48074114,b
0.040014867,-0.2723995,b
0.01921852,-0.45369065,b
0.023326252,-0.29297858,b
0.069561295,-0.20936829,b
-0.008007076,-0.32837933,b
-0.01649107,-0.36209404,b
0.07857686,-0.40456647,b
0.017171673,-0.49073255,b
0.14441769,-0.296979,b
0.017950023,-0.34766263,b
-0.038386587,-0.3531285,b
-0.07937387,-0.37168163,b
0.030371796,-0.4712786,b
-0.07044523,-0.25419217,b
0.08972828,-0.46195203,b
0.02105474,-0.23316044,b
0.1909924,-0.38614184,b
0.100678794,-0.22437942,b
-0.011143475,-0.35643202,b
-0.04098842,-0.36318052,b
0.060050808,-0.39057767,b
-0.113009505,-0.26051885,b
-0.105097994,-0.32125443,b
0.036939282,-0.17839164,b
0.081341974,-0.35065997,b
0.07244627,-0.24465579,b
0.112397425,-0.41009516,b
0.10512202,-0.51922613,b
0.086320795,-0.25515372,b
0.21518442,-0.41263813,b
0.008143203,-0.19372052,b
0.026446307,-0.442541,b
0.17175062,-0.46307427,b
0.12264428,-0.34042943,b
0.18975699,-0.26480025,b
-0.020754728,-0.41891342,b
-0.01277734,-0.4487149,b
0.115440495,-0.33696824,b
0.018614523,-0.38238323,b
0.079259455,-0.2584874,b
0.13407868,-0.39553958,b
-0.0693289,-0.32698518,b
0.08790036,-0.24753052,b
0.14025463,-0.5079336,b
-0.02214427,-0.24060065,b
0.19074453,-0.31144106,b
0.0847437,-0.41291147,b
0.76577264,0.85158,a
0.15314062,0.23458266,a
0.046455827,0.3181628,a
0.26720893,0.37171376,a
0.14454336,0.33551788,a
0.1195752,0.2588631,a
0.5432425,0.4129051,a
0.11546429,0.34757125,a
0.10410455,0.3715284,a
0.09132987,0.4149332,a
0.5623497,0.29388094,a
0.16149367,0.25083816,a
0.07603221,0.25748253,a
0.18101569,0.263314,a
0.056987975,0.29336524,a
0.80458176,0.8641237,a
0.088608,0.28151906,a
0.080775395,0.27404797,a
0.15681425,0.31944013,a
0.51835996,0.4023714,a
0.1020654,0.5039357,a
0.045668438,0.30793715,a
0.14202161,0.41385603,a
0.08419533,0.30115938,a
0.7915207,0.74833655,a
0.10802438,0.2982254,a
0.21410833,0.42664063,a
-0.015510567,0.29783678,a
0.013155576,0.13333625,a
0.18846045,0.31556058,a
0.20859706,0.25204659,a
0.16326892,0.36338723,a
0.114097156,0.43566108,a
0.149358,0.30425417,a
0.10146584,0.30047488,a
0.12457024,0.53314877,a
0.38586503,0.2944461,a
0.072947346,0.36882997,a
0.05068001,-0.04745567,a
0.15900683,0.34012413,a
0.23713754,0.37318087,a
0.1278913,0.5006578,a
0.13248983,0.3488481,a
0.22784859,0.29174244,a
0.53383666,0.5521858,a
0.0943539,-0.046542346,a
0.25879332,0.38391507,a
0.0534063,0.17214829,a
0.0882916,0.37033236,a
0.053056844,0.34581876,a
0.12035211,0.4303758,a
0.027421687,0.12436968,a
0.20232731,0.2907958,a
0.06156847,-0.010004103,a
0.0762626,0.39338863,a
0.2090146,0.3570236,a
0.16557664,0.39624,a
0.11705755,0.19426548,a
0.22768803,0.28395414,a
0.20916697,0.30030036,a
0.36366475,0.2492938,a
0.25858018,0.21626878,a
0.030145455,0.36765027,a
0.13821265,0.39997816,a
0.21483473,0.48098695,a
0.11603257,0.4919219,a
0.13575605,0.2703184,a
0.43015793,0.45974946,a
0.08935749,0.08517486,a
-0.07734046,0.2883445,a
0.2745209,0.27433848,a
0.029067345,0.3023758,a
0.03248904,0.28888166,a
0.048153162,0.18397146,a
0.2772269,0.33314598,a
0.15557688,0.39630723,a
0.03175557,0.31351256,a
0.15822767,0.3704672,a
-0.05414019,-0.09720898,d
0.11546726,-0.21633607,d
-0.013912643,-0.2681073,d
-0.027864566,-0.20516908,d
0.008607962,-0.24628778,d
0.0814007,-0.16912003,d
-0.08139201,-0.2208822,d
-0.04955805,-0.24122018,d
-0.028039169,-0.19785279,d
-0.09711115,-0.18608667,d
0.08245312,-0.2142382,d
-0.027194783,-0.15303364,d
0.014279159,-0.1618153,d
-0.012975395,-0.12463494,d
0.02313074,-0.21962866,d
0.044484966,-0.19723424,d
-0.007896385,-0.2179282,d
-0.066685274,-0.23671585,d
-0.019523975,-0.17211087,d
0.0045148944,-0.19823188,d
-0.06255658,-0.15907677,d
0.0144298365,-0.20951635,d
0.03459128,-0.2038495,d
-0.06683552,-0.14045416,d
-0.08659106,-0.15492183,d
0.048417594,-0.16455661,d
0.099884756,-0.25230658,d
0.05707234,-0.13805072,d
0.076229885,-0.21394828,d
0.15771161,-0.11056793,d
0.0435424,-0.17963949,d
0.007432992,-0.27481702,d
-0.028447652,-0.19270006,d
0.17520365,-0.11639206,d
-0.04999454,-0.21849042,d
-0.0065848194,-0.22291097,d
0.15618823,-0.18107271,d
-0.014118928,-0.19400352,d
0.101350844,-0.16440104,d
-0.064689755,-0.27824214,d
-0.013469257,-0.25558308,d
-0.053520557,-0.2400325,d
-0.14783673,-0.24706519,d
0.25563413,-0.19629881,d
0.11404752,-0.16495423,d
0.059221257,-0.14702201,d
-0.011698546,-0.26468533,d
0.030128477,-0.2163476,d
0.043870855,-0.15828219,d
0.31143966,-0.16775529,d
0.018195283,-0.14538608,d
-0.00880965,-0.21770889,d
0.10121505,-0.15408915,d
0.039537854,-0.07475537,d
0.07100717,-0.1257381,d
0.027429238,-0.18926305,d
0.035620186,-0.11846967,d
-0.04819748,-0.21825784,d
0.0958332,-0.13605495,d
0.035552666,-0.14785026,d
-0.0083300425,-0.18078095,d
-0.0019672532,-0.20879713,d
0.15886497,-0.10694677,d
0.12877019,-0.28165692,d
0.020400586,-0.23684445,d
0.06761042,-0.18403238,d
0.034831766,-0.096344516,d
0.11504458,-0.18729515,d
0.036938258,-0.24883375,d
-0.03563411,-0.21730965,d
0.090633586,-0.16358165,d
0.09946216,-0.17523174,d
0.02870774,-0.15466867,d
0.0025182394,-0.21161437,d
0.09247537,-0.16588886,d
0.08360794,-0.22123015,d
-0.022547167,-0.1718812,d
-0.051197708,-0.21975917,d
-0.06965005,-0.20069817,d
0.071368925,0.06355512,c
0.058559496,0.009615019,c
0.0404929,0.20155531,c
0.082168885,0.12903711,c
0.2955259,0.30156934,c
0.06414102,0.16427052,c
0.07942537,0.13967374,c
-0.027514188,0.13615227,c
0.20028955,0.21982417,c
-0.05845002,0.18855369,c
0.85162926,0.4097224,c
0.10804553,0.123738736,c
0.0995213,0.11129673,c
-0.002441749,0.15757051,c
0.5646719,0.4196828,c
0.16989237,0.17876118,c
0.0071168374,0.13509756,c
0.23198396,0.2526901,c
0.23368336,0.30163753,c
0.2529206,0.29478392,c
0.11403396,0.2002587,c
0.05849108,0.21917748,c
0.088059925,0.117149785,c
0.097237304,0.17924407,c
0.13449077,0.19698176,c
0.04268507,0.16214862,c
0.06601242,0.21470067,c
0.078695,0.14910671,c
0.07628814,0.14546666,c
0.0912604,0.20028833,c
0.14055729,0.08390796,c
0.043729886,0.04398705,c
0.20780939,0.2397205,c
0.19091909,0.20963952,c
0.03847512,0.09402782,c
0.11630143,0.10999359,c
-0.011419437,0.049679205,c
0.27056807,0.22349143,c
-0.0124523705,0.14655647,c
0.018633395,0.025830075,c
0.046086904,0.13962981,c
0.10472033,0.13791424,c
0.08517733,0.16541794,c
0.07192939,0.19681957,c
0.12161772,0.1844261,c
0.045557044,0.0804088,c
0.014108025,0.1539287,c
0.050992753,0.16196066,c
0.17895749,0.11257295,c
0.035142835,0.18505856,c
0.10557229,0.020699456,c
0.18915826,0.1232498,c
0.06584647,0.15972987,c
0.066035055,0.19644701,c
0.16216455,0.15973341,c
0.2692009,0.12598774,c
0.07165528,0.0627604,c
0.0503883,0.19460201,c
0.05694133,0.11466591,c
0.07644528,0.23621336,c
0.029213352,0.117274106,c
-0.027710207,0.10251717,c
0.09631329,0.1085891,c
0.20439865,0.25680628,c
0.59919,0.29526588,c
0.0030969689,0.15637556,c
0.036930844,0.15196052,c
0.19205004,0.14241576,c
-0.01496481,0.028762564,c
0.25257605,0.28008258,c
0.26529345,0.30160818,c
0.16944562,0.14475074,c
-0.012331877,0.16234389,c
0.3106402,0.2670611,c
0.42329788,0.14938861,c
0.008770279,0.15025157,c
0.009679431,0.086281896,c
0.10897806,0.27685288,c


==> bycvgvhdfxmvnymkychddvgtywghgnrb 3/data/data_positives_small.csv <==
x,y,label
0.85892236,1.7249904,b
0.8441067,1.5141973,b
0.7831098,1.7568573,b
0.78877413,1.6250106,b
0.84706646,1.4555212,b
0.8171147,1.6981295,b
0.82332015,1.6823901,b
0.8155142,1.5542197,b
0.7950723,1.7213918,b
0.8430702,1.529283,b
0.8112472,1.5455874,b
0.81705403,1.581931,b
0.77446866,1.59996,b
0.78624654,1.7560768,b
0.80499685,1.618033,b
0.8209413,1.7129207,b
0.81706065,1.7147707,b
0.8572399,1.5854684,b
0.84801626,1.7354145,b
0.76193947,1.6548877,b
0.8245617,1.6568784,b
0.79875815,1.464263,b
0.83617616,1.5828577,b
0.79890275,1.6467005,b
0.7781925,1.6267333,b
0.8275744,1.6543626,b
0.8039522,1.5598866,b
0.80739164,1.5803875,b
0.80375856,1.6100855,b
0.7694184,1.6629947,b
0.82995087,1.5955721,b
0.7535116,1.5627953,b
0.82325965,1.6077644,b
0.80316085,1.7361838,b
0.843347,1.6840357,b
0.789435,1.6135887,b
0.8050792,1.6145453,b
0.7253643,1.3160175,b
0.8144271,1.6024841,b
0.77702945,1.6921906,b
0.8063089,1.5746943,b
0.8275049,1.5584391,b
0.84215474,1.6927963,b
0.8169808,1.8451816,b
0.81954205,1.6354384,b
0.84593904,1.5475782,b
0.8217466,1.6315163,b
0.82748693,1.6135759,b
0.82379293,1.6165918,b
0.76053494,1.5750221,b
0.7638779,1.6503795,b
0.75820637,1.658985,b
0.7996571,1.7075874,b
0.859663,1.6331154,b
0.7253406,1.5081433,b
0.77598614,1.5884439,b
0.81622493,1.5891199,b
0.7490492,1.5732847,b
0.8276958,1.3998032,b
0.85144883,1.6328721,b
0.80216074,1.5961114,b
0.81966907,1.5749375,b
0.7676769,1.6701131,b
0.8222395,1.4607335,b
0.806547,1.6368365,b
0.81875736,1.5794859,b
0.7934132,1.7147746,b
0.8343213,1.5021166,b
0.7812002,1.6539397,b
0.7634761,1.7677684,b
0.80330867,1.6692858,b
0.7788679,1.7169143,b
0.77706766,1.6645831,b
0.78960145,1.6992618,b
0.8480113,1.7005281,b
0.77314246,1.6376624,b
0.7727906,1.6204991,b
0.8412128,1.7078632,b
0.8017293,1.3855737,b
0.79293025,1.8508648,b
0.0640982,0.29280332,a
0.08873225,0.32999507,a
0.026837073,0.26435986,a
0.084899195,0.36317632,a
0.08875228,0.57449454,a
-0.05504593,0.2993656,a
-0.040448174,0.35629615,a
0.06593138,0.20927097,a
-0.015324671,0.29576844,a
0.089178346,0.4871526,a
-0.04660305,0.2661924,a
-0.02950382,0.52880555,a
0.13556057,0.21745922,a
0.1574761,0.23183618,a
-0.026707407,0.36909637,a
0.15427864,0.19952095,a
0.025753755,0.28030518,a
-0.075028196,0.34472528,a
-0.08149446,0.27697042,a
0.13359492,0.25754163,a
-0.07690358,0.20793267,a
-0.091041796,0.25099918,a
-0.053366173,0.3094508,a
0.10014814,0.28976777,a
0.11222382,0.2046162,a
-0.08817198,0.2885311,a
-0.00919374,0.26213214,a
0.052913673,0.28054014,a
-0.073424354,0.2610772,a
0.044676207,0.24664642,a
0.025274476,0.23556758,a
-0.048105884,0.28326404,a
0.040936284,0.22028126,a
0.008313135,0.29837772,a
0.069581896,0.2781168,a
-0.04581597,0.3676878,a
-0.11500698,0.19948517,a
-0.026673988,0.25713584,a
-0.06688787,0.37675253,a
-0.044595137,0.271683,a
-0.012742362,0.32752046,a
0.0122245215,0.24900748,a
-0.120574996,0.28059614,a
-0.03962955,0.26703525,a
-0.025849454,0.33959338,a
0.0019024741,0.37649372,a
-0.09494719,0.2805685,a
0.019453255,0.26279798,a
0.0863989,0.650492,a
-0.017237978,0.31250232,a
-0.03292481,0.2664819,a
0.05501639,0.2962485,a
0.25994483,0.23239775,a
0.15618007,0.29331738,a
0.033084698,0.29674724,a
0.06020967,0.2483991,a
-0.042399727,0.2630123,a
-0.10289615,0.22040294,a
0.016534872,0.3512689,a
-0.01757019,0.59228444,a
0.02430343,0.27634057,a
0.054299556,0.33131,a
-0.02392458,0.2435505,a
-0.0668704,0.3851508,a
0.05700319,0.24044545,a
-0.07347291,0.33992282,a
-0.13156796,0.3867364,a
-0.17487691,0.27992648,a
0.038002755,0.29265973,a
-0.013364898,0.19209488,a
0.018022057,0.3278805,a
0.09981848,0.23411696,a
-0.048692863,0.19876392,a
0.026380815,0.20082702,a
0.051826768,0.27224234,a
-0.04143752,0.2416722,a
-0.042593203,0.27187106,a
0.2737424,0.2881387,a
-0.13870752,0.29983243,a
0.057792902,0.35795987,a
0.090275474,0.023512676,c
0.098028965,0.010512702,c
-0.025790911,0.01516186,c
0.11184079,0.017722415,c
-0.02459723,0.05131525,c
-0.052048765,0.01383453,c
-0.049007643,0.018311044,c
0.09761374,0.014377207,c
-0.08753742,0.025307512,c
0.042455394,0.061069686,c
0.014926055,0.0073453994,c
0.032223634,0.04363415,c
-0.020755323,0.008551941,c
0.09975389,0.024542535,c
-0.011744162,0.017722294,c
0.15309128,0.019253602,c
0.0033501117,0.016371163,c
-0.117793575,0.029324047,c
-0.014843676,0.022083143,c
0.061828416,0.009666441,c
-2.7912203e-05,0.019203685,c
-0.10580477,0.007526862,c
-0.017067887,0.017886648,c
0.05154963,0.015828433,c
0.033946443,0.007964517,c
-0.05455328,0.018615738,c
0.084433444,0.005893907,c
-0.0012736525,0.016393399,c
-0.047935147,0.016186818,c
-0.039525595,0.020744512,c
0.02104924,0.025118073,c
0.02795094,0.008032148,c
-0.12863965,0.00810738,c
-0.03107246,0.013614592,c
0.09586257,0.033370275,c
-0.041408055,0.033272125,c
-0.019323299,0.012746167,c
0.0017260108,0.014014595,c
0.051381454,0.017202599,c
0.0415728,0.018010871,c
-0.010792701,0.031053022,c
0.048857387,0.013432288,c
-0.023053333,0.018186197,c
-0.02558704,0.026412055,c
-0.114237465,0.036853127,c
0.050314315,0.055431247,c
0.022178685,0.008878776,c
-0.031864025,0.023230711,c
0.048146684,0.057399016,c
-0.055509258,0.011217411,c
0.04552722,0.009099203,c
-0.06263302,0.009524809,c
0.10889771,0.015313793,c
0.06396197,0.013235611,c
-0.030002905,0.036831457,c
0.072600074,0.009433401,c
0.007900357,0.009818533,c
-0.037854932,0.010927334,c
-0.008386673,0.01835965,c
-0.06458921,0.07247701,c
0.029119454,0.01252514,c
0.0015053228,0.019042576,c
0.01610481,0.017015882,c
-0.11831141,0.026918048,c
0.058802903,0.0125170415,c
-0.038434632,0.011841581,c
-0.12015183,0.019966476,c
-0.06202526,0.013281642,c
-0.019028401,0.028158039,c
0.09648574,0.010581384,c
-0.054698117,0.039388303,c
-0.056681354,0.007652156,c
-0.06920648,0.011455956,c
0.0450238,0.014747549,c
0.075556904,0.008188183,c
-0.09275845,0.010146725,c
-0.027773336,0.018428104,c
0.029240403,0.019816767,c
-0.047017302,0.012296093,c
0.001357174,0.016787004,c
0.8413526,0.81491226,d
0.8866871,0.99003077,d
0.8389323,0.61927754,d
0.8362282,0.8405606,d
0.85115635,0.60309094,d
0.8571218,0.7236282,d
0.8641062,0.81413794,d
0.67143106,0.45023012,d
0.8369374,0.80628633,d
0.84336245,0.88142467,d
0.8401763,0.8127002,d
0.87948114,0.9199891,d
0.80332935,0.77615494,d
0.8177389,0.8527635,d
0.7989352,0.7447102,d
0.8589976,0.8245833,d
0.8755251,0.8915129,d
0.85254943,1.0542451,d
0.8597387,0.85563713,d
0.80900174,0.60279775,d
0.8571852,0.83603793,d
0.8506903,0.6715062,d
0.8606257,0.8611448,d
0.8576138,0.72881514,d
0.816259,0.70595616,d
0.80560726,0.69447154,d
0.8617981,0.69017786,d
0.8508536,0.622288,d
0.85246414,0.8431175,d
0.8509584,0.82085294,d
0.82844955,0.9929306,d
0.80914724,0.7669404,d
0.8370708,0.85214704,d
0.8546556,0.6348544,d
0.8619027,0.90685827,d
0.8308578,0.8891165,d
0.8792785,0.6655337,d
0.82461303,0.87718934,d
0.8393716,0.6978168,d
0.8376369,0.85982877,d
0.84136736,0.85622096,d
0.84372526,0.82863444,d
0.8525035,0.6473909,d
0.8666348,0.86983246,d
0.8561072,0.698147,d
0.81778556,0.85721654,d
0.85378313,0.72131497,d
0.87769705,0.7561717,d
0.82163125,0.8342518,d
0.8867883,0.8314309,d
0.8300817,0.82244015,d
0.8330788,0.6969606,d
0.8374071,0.86993355,d
0.85154784,0.84720945,d
0.8289303,0.66862106,d
0.8773869,0.78287154,d
0.85300225,0.83100504,d
0.75755584,0.7552254,d
0.8462467,0.75013113,d
0.8540256,0.8015799,d
0.85677624,0.8666726,d
0.8446752,0.9128621,d
0.76790154,0.7659657,d
0.7990415,0.82034564,d
0.78253484,0.75089496,d
0.88449925,1.0300875,d
0.8204746,0.826324,d
0.85590583,0.73215514,d
0.7569686,0.75560564,d
0.7913755,0.75569814,d
0.8290941,0.7463644,d
0.81241167,0.9095421,d
0.7773532,0.7361533,d
0.8060984,0.9047405,d
0.8429614,0.80880386,d
0.7914351,0.85026497,d
0.7942815,0.7329423,d
0.8258525,0.5265728,d
0.82319087,0.72004324,d
0.8428408,0.7520101,d


==> data/data_negatives_small.csv <==
x,y,label
0.08308834,-0.27212483,b
0.05935054,-0.39380425,b
0.054014158,-0.3250941,b
0.012641955,-0.3052364,b
-0.05472102,-0.31748742,b
-0.024717195,-0.42146307,b
0.004396365,-0.4903624,b
0.10810055,-0.4550013,b
0.055467103,-0.2899025,b
0.06926802,-0.15039861,b
0.09786984,-0.39839208,b
0.18887758,-0.29169554,b
0.05488598,-0.21564919,b
0.09174713,-0.3807419,b
-0.041360397,-0.33376825,b
0.06510043,-0.054641128,b
-0.13556948,-0.39785635,b
-0.03743591,-0.3702684,b
-0.027393874,-0.49909043,b
0.13028313,-0.3587693,b
0.14526227,-0.15143329,b
-0.04332774,-0.4247071,b
0.026419075,-0.41335785,b
0.031509917,-0.38467777,b
0.041634332,-0.54235965,b
0.046695527,-0.1894756,b
-0.018616617,-0.4304728,b
-0.011032335,-0.50115573,b
-0.04483185,-0.2644475,b
0.0045503504,-0.4602555,b
0.19318876,-0.48074114,b
0.040014867,-0.2723995,b
0.01921852,-0.45369065,b
0.023326252,-0.29297858,b
0.069561295,-0.20936829,b
-0.008007076,-0.32837933,b
-0.01649107,-0.36209404,b
0.07857686,-0.40456647,b
0.017171673,-0.49073255,b
0.14441769,-0.296979,b
0.017950023,-0.34766263,b
-0.038386587,-0.3531285,b
-0.07937387,-0.37168163,b
0.030371796,-0.4712786,b
-0.07044523,-0.25419217,b
0.08972828,-0.46195203,b
0.02105474,-0.23316044,b
0.1909924,-0.38614184,b
0.100678794,-0.22437942,b
-0.011143475,-0.35643202,b
-0.04098842,-0.36318052,b
0.060050808,-0.39057767,b
-0.113009505,-0.26051885,b
-0.105097994,-0.32125443,b
0.036939282,-0.17839164,b
0.081341974,-0.35065997,b
0.07244627,-0.24465579,b
0.112397425,-0.41009516,b
0.10512202,-0.51922613,b
0.086320795,-0.25515372,b
0.21518442,-0.41263813,b
0.008143203,-0.19372052,b
0.026446307,-0.442541,b
0.17175062,-0.46307427,b
0.12264428,-0.34042943,b
0.18975699,-0.26480025,b
-0.020754728,-0.41891342,b
-0.01277734,-0.4487149,b
0.115440495,-0.33696824,b
0.018614523,-0.38238323,b
0.079259455,-0.2584874,b
0.13407868,-0.39553958,b
-0.0693289,-0.32698518,b
0.08790036,-0.24753052,b
0.14025463,-0.5079336,b
-0.02214427,-0.24060065,b
0.19074453,-0.31144106,b
0.0847437,-0.41291147,b
0.76577264,0.85158,a
0.15314062,0.23458266,a
0.046455827,0.3181628,a
0.26720893,0.37171376,a
0.14454336,0.33551788,a
0.1195752,0.2588631,a
0.5432425,0.4129051,a
0.11546429,0.34757125,a
0.10410455,0.3715284,a
0.09132987,0.4149332,a
0.5623497,0.29388094,a
0.16149367,0.25083816,a
0.07603221,0.25748253,a
0.18101569,0.263314,a
0.056987975,0.29336524,a
0.80458176,0.8641237,a
0.088608,0.28151906,a
0.080775395,0.27404797,a
0.15681425,0.31944013,a
0.51835996,0.4023714,a
0.1020654,0.5039357,a
0.045668438,0.30793715,a
0.14202161,0.41385603,a
0.08419533,0.30115938,a
0.7915207,0.74833655,a
0.10802438,0.2982254,a
0.21410833,0.42664063,a
-0.015510567,0.29783678,a
0.013155576,0.13333625,a
0.18846045,0.31556058,a
0.20859706,0.25204659,a
0.16326892,0.36338723,a
0.114097156,0.43566108,a
0.149358,0.30425417,a
0.10146584,0.30047488,a
0.12457024,0.53314877,a
0.38586503,0.2944461,a
0.072947346,0.36882997,a
0.05068001,-0.04745567,a
0.15900683,0.34012413,a
0.23713754,0.37318087,a
0.1278913,0.5006578,a
0.13248983,0.3488481,a
0.22784859,0.29174244,a
0.53383666,0.5521858,a
0.0943539,-0.046542346,a
0.25879332,0.38391507,a
0.0534063,0.17214829,a
0.0882916,0.37033236,a
0.053056844,0.34581876,a
0.12035211,0.4303758,a
0.027421687,0.12436968,a
0.20232731,0.2907958,a
0.06156847,-0.010004103,a
0.0762626,0.39338863,a
0.2090146,0.3570236,a
0.16557664,0.39624,a
0.11705755,0.19426548,a
0.22768803,0.28395414,a
0.20916697,0.30030036,a
0.36366475,0.2492938,a
0.25858018,0.21626878,a
0.030145455,0.36765027,a
0.13821265,0.39997816,a
0.21483473,0.48098695,a
0.11603257,0.4919219,a
0.13575605,0.2703184,a
0.43015793,0.45974946,a
0.08935749,0.08517486,a
-0.07734046,0.2883445,a
0.2745209,0.27433848,a
0.029067345,0.3023758,a
0.03248904,0.28888166,a
0.048153162,0.18397146,a
0.2772269,0.33314598,a
0.15557688,0.39630723,a
0.03175557,0.31351256,a
0.15822767,0.3704672,a
-0.05414019,-0.09720898,d
0.11546726,-0.21633607,d
-0.013912643,-0.2681073,d
-0.027864566,-0.20516908,d
0.008607962,-0.24628778,d
0.0814007,-0.16912003,d
-0.08139201,-0.2208822,d
-0.04955805,-0.24122018,d
-0.028039169,-0.19785279,d
-0.09711115,-0.18608667,d
0.08245312,-0.2142382,d
-0.027194783,-0.15303364,d
0.014279159,-0.1618153,d
-0.012975395,-0.12463494,d
0.02313074,-0.21962866,d
0.044484966,-0.19723424,d
-0.007896385,-0.2179282,d
-0.066685274,-0.23671585,d
-0.019523975,-0.17211087,d
0.0045148944,-0.19823188,d
-0.06255658,-0.15907677,d
0.0144298365,-0.20951635,d
0.03459128,-0.2038495,d
-0.06683552,-0.14045416,d
-0.08659106,-0.15492183,d
0.048417594,-0.16455661,d
0.099884756,-0.25230658,d
0.05707234,-0.13805072,d
0.076229885,-0.21394828,d
0.15771161,-0.11056793,d
0.0435424,-0.17963949,d
0.007432992,-0.27481702,d
-0.028447652,-0.19270006,d
0.17520365,-0.11639206,d
-0.04999454,-0.21849042,d
-0.0065848194,-0.22291097,d
0.15618823,-0.18107271,d
-0.014118928,-0.19400352,d
0.101350844,-0.16440104,d
-0.064689755,-0.27824214,d
-0.013469257,-0.25558308,d
-0.053520557,-0.2400325,d
-0.14783673,-0.24706519,d
0.25563413,-0.19629881,d
0.11404752,-0.16495423,d
0.059221257,-0.14702201,d
-0.011698546,-0.26468533,d
0.030128477,-0.2163476,d
0.043870855,-0.15828219,d
0.31143966,-0.16775529,d
0.018195283,-0.14538608,d
-0.00880965,-0.21770889,d
0.10121505,-0.15408915,d
0.039537854,-0.07475537,d
0.07100717,-0.1257381,d
0.027429238,-0.18926305,d
0.035620186,-0.11846967,d
-0.04819748,-0.21825784,d
0.0958332,-0.13605495,d
0.035552666,-0.14785026,d
-0.0083300425,-0.18078095,d
-0.0019672532,-0.20879713,d
0.15886497,-0.10694677,d
0.12877019,-0.28165692,d
0.020400586,-0.23684445,d
0.06761042,-0.18403238,d
0.034831766,-0.096344516,d
0.11504458,-0.18729515,d
0.036938258,-0.24883375,d
-0.03563411,-0.21730965,d
0.090633586,-0.16358165,d
0.09946216,-0.17523174,d
0.02870774,-0.15466867,d
0.0025182394,-0.21161437,d
0.09247537,-0.16588886,d
0.08360794,-0.22123015,d
-0.022547167,-0.1718812,d
-0.051197708,-0.21975917,d
-0.06965005,-0.20069817,d
0.071368925,0.06355512,c
0.058559496,0.009615019,c
0.0404929,0.20155531,c
0.082168885,0.12903711,c
0.2955259,0.30156934,c
0.06414102,0.16427052,c
0.07942537,0.13967374,c
-0.027514188,0.13615227,c
0.20028955,0.21982417,c
-0.05845002,0.18855369,c
0.85162926,0.4097224,c
0.10804553,0.123738736,c
0.0995213,0.11129673,c
-0.002441749,0.15757051,c
0.5646719,0.4196828,c
0.16989237,0.17876118,c
0.0071168374,0.13509756,c
0.23198396,0.2526901,c
0.23368336,0.30163753,c
0.2529206,0.29478392,c
0.11403396,0.2002587,c
0.05849108,0.21917748,c
0.088059925,0.117149785,c
0.097237304,0.17924407,c
0.13449077,0.19698176,c
0.04268507,0.16214862,c
0.06601242,0.21470067,c
0.078695,0.14910671,c
0.07628814,0.14546666,c
0.0912604,0.20028833,c
0.14055729,0.08390796,c
0.043729886,0.04398705,c
0.20780939,0.2397205,c
0.19091909,0.20963952,c
0.03847512,0.09402782,c
0.11630143,0.10999359,c
-0.011419437,0.049679205,c
0.27056807,0.22349143,c
-0.0124523705,0.14655647,c
0.018633395,0.025830075,c
0.046086904,0.13962981,c
0.10472033,0.13791424,c
0.08517733,0.16541794,c
0.07192939,0.19681957,c
0.12161772,0.1844261,c
0.045557044,0.0804088,c
0.014108025,0.1539287,c
0.050992753,0.16196066,c
0.17895749,0.11257295,c
0.035142835,0.18505856,c
0.10557229,0.020699456,c
0.18915826,0.1232498,c
0.06584647,0.15972987,c
0.066035055,0.19644701,c
0.16216455,0.15973341,c
0.2692009,0.12598774,c
0.07165528,0.0627604,c
0.0503883,0.19460201,c
0.05694133,0.11466591,c
0.07644528,0.23621336,c
0.029213352,0.117274106,c
-0.027710207,0.10251717,c
0.09631329,0.1085891,c
0.20439865,0.25680628,c
0.59919,0.29526588,c
0.0030969689,0.15637556,c
0.036930844,0.15196052,c
0.19205004,0.14241576,c
-0.01496481,0.028762564,c
0.25257605,0.28008258,c
0.26529345,0.30160818,c
0.16944562,0.14475074,c
-0.012331877,0.16234389,c
0.3106402,0.2670611,c
0.42329788,0.14938861,c
0.008770279,0.15025157,c
0.009679431,0.086281896,c
0.10897806,0.27685288,c


==> data/data_positives_small.csv <==
x,y,label
0.85892236,1.7249904,b
0.8441067,1.5141973,b
0.7831098,1.7568573,b
0.78877413,1.6250106,b
0.84706646,1.4555212,b
0.8171147,1.6981295,b
0.82332015,1.6823901,b
0.8155142,1.5542197,b
0.7950723,1.7213918,b
0.8430702,1.529283,b
0.8112472,1.5455874,b
0.81705403,1.581931,b
0.77446866,1.59996,b
0.78624654,1.7560768,b
0.80499685,1.618033,b
0.8209413,1.7129207,b
0.81706065,1.7147707,b
0.8572399,1.5854684,b
0.84801626,1.7354145,b
0.76193947,1.6548877,b
0.8245617,1.6568784,b
0.79875815,1.464263,b
0.83617616,1.5828577,b
0.79890275,1.6467005,b
0.7781925,1.6267333,b
0.8275744,1.6543626,b
0.8039522,1.5598866,b
0.80739164,1.5803875,b
0.80375856,1.6100855,b
0.7694184,1.6629947,b
0.82995087,1.5955721,b
0.7535116,1.5627953,b
0.82325965,1.6077644,b
0.80316085,1.7361838,b
0.843347,1.6840357,b
0.789435,1.6135887,b
0.8050792,1.6145453,b
0.7253643,1.3160175,b
0.8144271,1.6024841,b
0.77702945,1.6921906,b
0.8063089,1.5746943,b
0.8275049,1.5584391,b
0.84215474,1.6927963,b
0.8169808,1.8451816,b
0.81954205,1.6354384,b
0.84593904,1.5475782,b
0.8217466,1.6315163,b
0.82748693,1.6135759,b
0.82379293,1.6165918,b
0.76053494,1.5750221,b
0.7638779,1.6503795,b
0.75820637,1.658985,b
0.7996571,1.7075874,b
0.859663,1.6331154,b
0.7253406,1.5081433,b
0.77598614,1.5884439,b
0.81622493,1.5891199,b
0.7490492,1.5732847,b
0.8276958,1.3998032,b
0.85144883,1.6328721,b
0.80216074,1.5961114,b
0.81966907,1.5749375,b
0.7676769,1.6701131,b
0.8222395,1.4607335,b
0.806547,1.6368365,b
0.81875736,1.5794859,b
0.7934132,1.7147746,b
0.8343213,1.5021166,b
0.7812002,1.6539397,b
0.7634761,1.7677684,b
0.80330867,1.6692858,b
0.7788679,1.7169143,b
0.77706766,1.6645831,b
0.78960145,1.6992618,b
0.8480113,1.7005281,b
0.77314246,1.6376624,b
0.7727906,1.6204991,b
0.8412128,1.7078632,b
0.8017293,1.3855737,b
0.79293025,1.8508648,b
0.0640982,0.29280332,a
0.08873225,0.32999507,a
0.026837073,0.26435986,a
0.084899195,0.36317632,a
0.08875228,0.57449454,a
-0.05504593,0.2993656,a
-0.040448174,0.35629615,a
0.06593138,0.20927097,a
-0.015324671,0.29576844,a
0.089178346,0.4871526,a
-0.04660305,0.2661924,a
-0.02950382,0.52880555,a
0.13556057,0.21745922,a
0.1574761,0.23183618,a
-0.026707407,0.36909637,a
0.15427864,0.19952095,a
0.025753755,0.28030518,a
-0.075028196,0.34472528,a
-0.08149446,0.27697042,a
0.13359492,0.25754163,a
-0.07690358,0.20793267,a
-0.091041796,0.25099918,a
-0.053366173,0.3094508,a
0.10014814,0.28976777,a
0.11222382,0.2046162,a
-0.08817198,0.2885311,a
-0.00919374,0.26213214,a
0.052913673,0.28054014,a
-0.073424354,0.2610772,a
0.044676207,0.24664642,a
0.025274476,0.23556758,a
-0.048105884,0.28326404,a
0.040936284,0.22028126,a
0.008313135,0.29837772,a
0.069581896,0.2781168,a
-0.04581597,0.3676878,a
-0.11500698,0.19948517,a
-0.026673988,0.25713584,a
-0.06688787,0.37675253,a
-0.044595137,0.271683,a
-0.012742362,0.32752046,a
0.0122245215,0.24900748,a
-0.120574996,0.28059614,a
-0.03962955,0.26703525,a
-0.025849454,0.33959338,a
0.0019024741,0.37649372,a
-0.09494719,0.2805685,a
0.019453255,0.26279798,a
0.0863989,0.650492,a
-0.017237978,0.31250232,a
-0.03292481,0.2664819,a
0.05501639,0.2962485,a
0.25994483,0.23239775,a
0.15618007,0.29331738,a
0.033084698,0.29674724,a
0.06020967,0.2483991,a
-0.042399727,0.2630123,a
-0.10289615,0.22040294,a
0.016534872,0.3512689,a
-0.01757019,0.59228444,a
0.02430343,0.27634057,a
0.054299556,0.33131,a
-0.02392458,0.2435505,a
-0.0668704,0.3851508,a
0.05700319,0.24044545,a
-0.07347291,0.33992282,a
-0.13156796,0.3867364,a
-0.17487691,0.27992648,a
0.038002755,0.29265973,a
-0.013364898,0.19209488,a
0.018022057,0.3278805,a
0.09981848,0.23411696,a
-0.048692863,0.19876392,a
0.026380815,0.20082702,a
0.051826768,0.27224234,a
-0.04143752,0.2416722,a
-0.042593203,0.27187106,a
0.2737424,0.2881387,a
-0.13870752,0.29983243,a
0.057792902,0.35795987,a
0.090275474,0.023512676,c
0.098028965,0.010512702,c
-0.025790911,0.01516186,c
0.11184079,0.017722415,c
-0.02459723,0.05131525,c
-0.052048765,0.01383453,c
-0.049007643,0.018311044,c
0.09761374,0.014377207,c
-0.08753742,0.025307512,c
0.042455394,0.061069686,c
0.014926055,0.0073453994,c
0.032223634,0.04363415,c
-0.020755323,0.008551941,c
0.09975389,0.024542535,c
-0.011744162,0.017722294,c
0.15309128,0.019253602,c
0.0033501117,0.016371163,c
-0.117793575,0.029324047,c
-0.014843676,0.022083143,c
0.061828416,0.009666441,c
-2.7912203e-05,0.019203685,c
-0.10580477,0.007526862,c
-0.017067887,0.017886648,c
0.05154963,0.015828433,c
0.033946443,0.007964517,c
-0.05455328,0.018615738,c
0.084433444,0.005893907,c
-0.0012736525,0.016393399,c
-0.047935147,0.016186818,c
-0.039525595,0.020744512,c
0.02104924,0.025118073,c
0.02795094,0.008032148,c
-0.12863965,0.00810738,c
-0.03107246,0.013614592,c
0.09586257,0.033370275,c
-0.041408055,0.033272125,c
-0.019323299,0.012746167,c
0.0017260108,0.014014595,c
0.051381454,0.017202599,c
0.0415728,0.018010871,c
-0.010792701,0.031053022,c
0.048857387,0.013432288,c
-0.023053333,0.018186197,c
-0.02558704,0.026412055,c
-0.114237465,0.036853127,c
0.050314315,0.055431247,c
0.022178685,0.008878776,c
-0.031864025,0.023230711,c
0.048146684,0.057399016,c
-0.055509258,0.011217411,c
0.04552722,0.009099203,c
-0.06263302,0.009524809,c
0.10889771,0.015313793,c
0.06396197,0.013235611,c
-0.030002905,0.036831457,c
0.072600074,0.009433401,c
0.007900357,0.009818533,c
-0.037854932,0.010927334,c
-0.008386673,0.01835965,c
-0.06458921,0.07247701,c
0.029119454,0.01252514,c
0.0015053228,0.019042576,c
0.01610481,0.017015882,c
-0.11831141,0.026918048,c
0.058802903,0.0125170415,c
-0.038434632,0.011841581,c
-0.12015183,0.019966476,c
-0.06202526,0.013281642,c
-0.019028401,0.028158039,c
0.09648574,0.010581384,c
-0.054698117,0.039388303,c
-0.056681354,0.007652156,c
-0.06920648,0.011455956,c
0.0450238,0.014747549,c
0.075556904,0.008188183,c
-0.09275845,0.010146725,c
-0.027773336,0.018428104,c
0.029240403,0.019816767,c
-0.047017302,0.012296093,c
0.001357174,0.016787004,c
0.8413526,0.81491226,d
0.8866871,0.99003077,d
0.8389323,0.61927754,d
0.8362282,0.8405606,d
0.85115635,0.60309094,d
0.8571218,0.7236282,d
0.8641062,0.81413794,d
0.67143106,0.45023012,d
0.8369374,0.80628633,d
0.84336245,0.88142467,d
0.8401763,0.8127002,d
0.87948114,0.9199891,d
0.80332935,0.77615494,d
0.8177389,0.8527635,d
0.7989352,0.7447102,d
0.8589976,0.8245833,d
0.8755251,0.8915129,d
0.85254943,1.0542451,d
0.8597387,0.85563713,d
0.80900174,0.60279775,d
0.8571852,0.83603793,d
0.8506903,0.6715062,d
0.8606257,0.8611448,d
0.8576138,0.72881514,d
0.816259,0.70595616,d
0.80560726,0.69447154,d
0.8617981,0.69017786,d
0.8508536,0.622288,d
0.85246414,0.8431175,d
0.8509584,0.82085294,d
0.82844955,0.9929306,d
0.80914724,0.7669404,d
0.8370708,0.85214704,d
0.8546556,0.6348544,d
0.8619027,0.90685827,d
0.8308578,0.8891165,d
0.8792785,0.6655337,d
0.82461303,0.87718934,d
0.8393716,0.6978168,d
0.8376369,0.85982877,d
0.84136736,0.85622096,d
0.84372526,0.82863444,d
0.8525035,0.6473909,d
0.8666348,0.86983246,d
0.8561072,0.698147,d
0.81778556,0.85721654,d
0.85378313,0.72131497,d
0.87769705,0.7561717,d
0.82163125,0.8342518,d
0.8867883,0.8314309,d
0.8300817,0.82244015,d
0.8330788,0.6969606,d
0.8374071,0.86993355,d
0.85154784,0.84720945,d
0.8289303,0.66862106,d
0.8773869,0.78287154,d
0.85300225,0.83100504,d
0.75755584,0.7552254,d
0.8462467,0.75013113,d
0.8540256,0.8015799,d
0.85677624,0.8666726,d
0.8446752,0.9128621,d
0.76790154,0.7659657,d
0.7990415,0.82034564,d
0.78253484,0.75089496,d
0.88449925,1.0300875,d
0.8204746,0.826324,d
0.85590583,0.73215514,d
0.7569686,0.75560564,d
0.7913755,0.75569814,d
0.8290941,0.7463644,d
0.81241167,0.9095421,d
0.7773532,0.7361533,d
0.8060984,0.9047405,d
0.8429614,0.80880386,d
0.7914351,0.85026497,d
0.7942815,0.7329423,d
0.8258525,0.5265728,d
0.82319087,0.72004324,d
0.8428408,0.7520101,d

